Crossing walls and windows: the curious escape of Lyman-$\alpha$ photons through ionised channels

The diverse Lyman-alpha (Ly$\alpha$) line profiles are essential probes of gas in and around galaxies. While isotropic models can successfully reproduce a range of Ly$\alpha$ observables, the correspondence between the model and actual physical parameters remains uncertain. We investigate the effect of anisotropies of Ly$\alpha$ escape using a simplified setup: a hole (fractional size $\tilde s$) within a semi-infinite slab with constant column density. Due to the slab's high line-centre optical depth ($\tau_0\gtrsim 10^{5-6}$), most photons should escape through the empty channel. However, our numerical findings indicate that only a fraction $\sim \tilde s$ of photons exit through this channel. To explain this puzzle, we developed an analytical model describing the scattering and transmission behaviour of Ly$\alpha$ photons in an externally illuminated slab. Our findings show that the number of scatterings per reflection follows a L\'evy distribution ($\propto N^{-3/2}$). This means that the mean number of scatterings is orders of magnitude greater than expectations, facilitating a shift in frequency and the subsequent photon escape. Our results imply that Ly$\alpha$ photons are more prone to traverse high-density gas and are surprisingly less biased to the `path of least resistance'. Hence, Ly$\alpha$ can trace an averaged hydrogen distribution rather than only low-column density `channels'.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
